Propeller Tip Vortex Mitigation By Roughness Application

In this study, the application of surface roughness on model and full scale marine propellers in order to mitigate tip vortex cavitation is evaluated. To model the turbulence, SST kOmegamodel along with a curvature correction is employed to simulate the flow on an appropriate grid resolution for tip vortex propagation, at least 32 cells per vortex diameter according to our previous guidelines. The effect of roughness is modeled by modified wall functions. The analysis focuses on two types of vortices appearing on marine propellers: tip vortices developing in lower advance ratio numbers and leading-edge tip vortices developing in higher advance ratio numbers. It is shown that as the origin and formation of these two types of vortices differ, different roughness patterns are needed to mitigate them with respect to performance degradation of propeller performance. Our findings clarify that the combination of having roughness on the blade tip and a limited area on the leading edge is the optimum roughness pattern where a reasonable balance between tip vortex cavitation mitigation and performance degradation can be achieved. This pattern in model scale condition leads to an average TVC mitigation of 37% with an average performance degradation of 1.8% while in full scale condition an average TVC mitigation of 22% and performance degradation of 1.4% are obtained.

==> PLOT/1301B-OW/FS_kT_Num.dat <==
0.82	0.3322			0.6837			0.6341135255
0.88	0.301			0.638			0.6607658737
0.933	0.2734512831	0.596294919		0.680956887
0.98	0.248633683		0.5567983525	0.6964776964
1.05	0.2102835908	0.4939453244	0.7114344982
1.13	0.160836737		0.4095056011	0.7063549077
1.2		0.109183361		0.3188346104	0.6540205011
1.26	0.0609068796	0.2243897934	0.5443182713







==> PLOT/1301B-OW/InceptionExp/BBC_Exp.dat <==
0.8    2.9
0.8842 2
0.9581 1.5

==> PLOT/1301B-OW/InceptionExp/BBC_ExpExtrapolated.dat <==
1.0081176312	1.2177263969
0.9885512043	1.3102119461
0.9665409386	1.4335260116
0.9388226197	1.5722543353
0.9151857475	1.7418111753
0.8939927141	1.880539499
0.8785077338	2.0038535645
0.8573225584	2.2196531792
0.8328763119	2.450867052
0.8141365469	2.6512524085
0.8011032636	2.8208092486


==> PLOT/1301B-OW/InceptionExp/BTV_Exp.dat <==
0.892545	3
0.94139		2
0.9581		1.5


==> PLOT/1301B-OW/InceptionExp/BTV_ExpExtrapolated.dat <==
1.004832986	1.0019267823
0.9926090769	1.1098265896
0.9771319547	1.3102119461
0.9592157085	1.5876685934
0.9364133561	1.9421965318
0.9168767897	2.3275529865
0.8973543676	2.8516377649
0.8794726966	3.4682080925
0.8615957403	4.1310211946
0.8502377832	4.732177264
0.8396939151	5.3179190751
0.8267203525	6.0732177264
0.8186297529	6.7206165703
0.8113453844	7.2755298651
0.8032579279	7.9537572254


==> PLOT/1301B-OW/InceptionExp/FTV_Exp.dat <==
1.103	1.5
1.1445	2
1.1804	2.5

==> PLOT/1301B-OW/InceptionExp/FTV_ExpExtrapolated.dat <==
1.0790816824	1.2331406551
1.0937761475	1.3564547206
1.1141912386	1.5876685934
1.1329718652	1.7880539499
1.1558386532	2.0655105973
1.1738130487	2.3583815029
1.1893341757	2.5895953757
1.2032239814	2.8208092486
1.2187482516	3.0828516378
1.2391853451	3.5298651252
1.2539002411	3.8535645472
1.2727044417	4.2851637765
1.2849770703	4.655105973
1.3005139134	5.0404624277

==> PLOT/1301B-OW/InceptionMinPressure/BBC_minPressure.dat <==
0.82	2.098
0.85	1.927
0.88	1.757
0.933	1.531
0.98    1.389
1.05    1.133



==> PLOT/1301B-OW/InceptionMinPressure/BTV_minPressure.dat <==
0.82	5.442
0.85	4.422
0.88	3.638
0.933	2.154
0.98    1.831
1.05    1.247




==> PLOT/1301B-OW/InceptionMinPressure/FTV_minPressure.dat <==
1.05    0.805
1.13	2.211
1.2		4.535
1.26	6.122

==> PLOT/1301B-OW/InceptionMinPressureFS/BBC_minPressure.dat <==
0.82	2.844
0.88	2.406
0.933	2.063
0.98    1.844



==> PLOT/1301B-OW/InceptionMinPressureFS/BTV_minPressure.dat <==
0.82	8.593
0.88	5.125
0.933	2.547
0.98    1.625




==> PLOT/1301B-OW/InceptionMinPressureFS/FTV_minPressure.dat <==
1.13	2.75
1.2		3.844
1.26	4.375

==> PLOT/1301B-OW/InceptionMinPressureORA/BBC_minPressure.dat <==
0.82	2.070
0.85	1.871
0.88	1.757
0.933	1.474
0.98    1.332
1.05    1.133



==> PLOT/1301B-OW/InceptionMinPressureORA/BTV_minPressure.dat <==
0.82	4.110
0.85	3.628
0.88	3.316
0.933	2.041
0.98    1.701
1.05    0.935




==> PLOT/1301B-OW/InceptionMinPressureORA/FTV_minPressure.dat <==
1.05    0.624
1.13	0.873
1.2		2.664
1.26	3.968

==> PLOT/1301B-OW/MS_kT_Num.dat <==
0.82	0.3164	0.6560	0.6295
0.85 	0.3024	0.6358	0.6436
0.88 	0.2880	0.6150	0.6559
0.933 	0.2627	0.5747	0.6785
0.98    0.2398	0.5374	0.6958
1.05    0.2032	0.4765	0.7128
1.13	0.1680	0.415	0.7280
1.20	0.1145	0.3206	0.6818
1.26	0.0747	0.2466	0.6017












==> PLOT/1301B-OW/MS_kT_NumORG.dat <==
1.33	0.03100834861999153	0.19440001635843004	0.33763938300668783
1.212	0.11331905151016992	0.3414868174047289	0.6401042690450541
1.089	0.19027985801121344	0.4733049994194021	0.6967848873712812
1.009	0.23646154106715636	0.5490963498272852	0.6915478592302674
0.933	0.2777829717045569	0.614702013715233	0.6710297015802132
0.854	0.31847656129936786	0.6768075052603044	0.6395717845567914
0.82	0.3349516130412725	0.7009888690386625	0.6235968606297196
0.771	0.3591854673028657	0.736236144684211	0.5986529349653843

==> PLOT/1301B-OW/MS_kT_Num_Roughness.dat <==
0.82	0.3133	0.6575	0.6219
0.85 	0.2995	0.6373	0.6358
0.88 	0.2853	0.6158	0.6487
0.933 	0.2586	0.5748	0.6681
0.98    0.2355	0.5370	0.6840
1.05    0.1995	0.4770	0.6989
1.13	0.1670	0.4200	0.7151
1.20	0.1159	0.3295	0.6718
1.26	0.0758	0.2575	0.5899












==> PLOT/1301B-OW/kT_Exp.dat <==
1.33	0.0106	0.1776	0.1268
1.212	0.0985	0.3254	0.5838
1.089	0.1776	0.4521	0.6807
1.009	0.224	0.5254	0.6849
0.933	0.2652	0.59	0.6671
0.854	0.3054	0.6511	0.6376
0.82	0.3205	0.674	0.6205847593960702
0.771	0.3391	0.7026	0.5925
